Maintaining Difficulty: A Margin Scheduler for Triplet Loss in Siamese Networks Training

The Triplet Margin Ranking Loss is one of the most widely used loss functions in Siamese Networks for solving Distance Metric Learning (DML) problems. This loss function depends on a margin parameter {\mu}, which defines the minimum distance that should separate positive and negative pairs during training. In this work, we show that, during training, the effective margin of many triplets often exceeds the predefined value of {\mu}, provided that a sufficient number of triplets violating this margin is observed. This behavior indicates that fixing the margin throughout training may limit the learning process. Based on this observation, we propose a margin scheduler that adjusts the value of {\mu} according to the proportion of easy triplets observed at each epoch, with the goal of maintaining training difficulty over time. We show that the proposed strategy leads to improved performance when compared to both a constant margin and a monotonically increasing margin scheme. Experimental results on four different datasets show consistent gains in verification performance.

==> tikz/easy_percent.csv <==
epoch,easy_percent
1,0.4341669979554748
2,0.6950352822580645
3,0.7695708525345623
4,0.8148329493087557
5,0.8488648625624716
6,0.8609651862789641
7,0.8767137096774194
8,0.8851480860972285
9,0.9022745343025897
10,0.9140264976958525
11,0.9186129884143571
12,0.9251831553839164
13,0.9303787442396313
14,0.9308517435256701
15,0.9315776209677419
16,0.9336477534562212
17,0.9421214788732394
18,0.943976814516129
19,0.9458165322580645
20,0.9470478110599079
21,0.9496651785714286
22,0.9504877044525216
23,0.948991935483871
24,0.9484005849613812
25,0.950014400921659
26,0.9523545506912442
27,0.949459965437788
28,0.945809331797235
29,0.952854982718894
30,0.9516633064516129
31,0.9581905241935483
32,0.95935086324398
33,0.9597170218894009
34,0.9610023041474655
35,0.9625252016129032
36,0.9631399018232819
37,0.9663895672421626
38,0.9646227793361384
39,0.9666593309859155
40,0.9669326442526125
41,0.9697545149931849
42,0.9694160426267281
43,0.9661542338709678
44,0.9695960541474654
45,0.9706185195852535
46,0.9699236751152074
47,0.9695876874148115
48,0.9679726544752385
49,0.9690978532485234
50,0.9678103398617511
51,0.9671456156292594
52,0.9619059619815669
53,0.9451527714675148
54,0.9366071428571429
55,0.9412305486142662
56,0.9469168843707406
57,0.953380616359447
58,0.9577145331667424
59,0.9638896889400922
60,0.9678499423963134
61,0.9662508400537635
62,0.970496111751152
63,0.9726154304861426
64,0.9725373409813721
65,0.9737833221326165
66,0.9748338823262154
67,0.9755721830985915
68,0.9784366481144934
69,0.9767115799636529
70,0.978834245391705
71,0.9793202764976958
72,0.9781100920036347
73,0.9768397177419355
74,0.9777577764976959
75,0.9786866359447005
76,0.9794944059518401
77,0.9802149591094956
78,0.9772465437788018
79,0.972698252688172
80,0.9718029953917051
81,0.975834453405018
82,0.9759732791912767
83,0.9769081221198157
84,0.9782236767378464
85,0.9792698732718894
86,0.9788702476958525
87,0.978891849078341
88,0.9779989919354839
89,0.9787550403225806
90,0.976470212403453
91,0.9720262096774194
92,0.9731170794930876
93,0.972807104725125
94,0.972355230734767
95,0.9700135808691757
96,0.9747263824884793
97,0.9761484735023042
98,0.9776096092685143
99,0.9788306451612904
100,0.9782875681508405


==> tikz/margins_methods.csv <==
lfw_hard,lfw_adaptive,lfw_linear,birds_hard,birds_adaptive,birds_linear,cars_hard,cars_adaptive,cars_linear,celebA_hard,celebA_adaptive,celebA_linear,epoch
0.3,0.0,0.01,0.3,0.0,0.01,0.3,0.0,0.01,0.3,0.0,0.01,1
0.3,0.0,0.02,0.3,0.0,0.02,0.3,0.0,0.02,0.3,0.0,0.02,2
0.3,0.0,0.03,0.3,0.0,0.03,0.3,0.0,0.03,0.3,0.0,0.03,3
0.3,0.0,0.04,0.3,0.0,0.04,0.3,0.0,0.04,0.3,0.0,0.04,4
0.3,0.0,0.05,0.3,0.0,0.05,0.3,0.0,0.05,0.3,0.0,0.05,5
0.3,0.0,0.06,0.3,0.0,0.06,0.3,0.0,0.06,0.3,0.0,0.06,6
0.3,0.0,0.07,0.3,0.0033333333333333,0.07,0.3,0.0,0.07,0.3,0.0,0.07,7
0.3,0.0,0.08,0.3,0.01,0.08,0.3,0.0,0.08,0.3,0.0,0.08,8
0.3,0.0033333333333333,0.09,0.3,0.01,0.09,0.3,0.0066666666666666,0.09,0.3,0.0,0.09,9
0.3,0.01,0.0999999999999999,0.3,0.01,0.0999999999999999,0.3,0.01,0.0999999999999999,0.3,0.0,0.0999999999999999,10
0.3,0.01,0.1099999999999999,0.3,0.01,0.1099999999999999,0.3,0.01,0.1099999999999999,0.3,0.0,0.1099999999999999,11
0.3,0.01,0.1199999999999999,0.3,0.01,0.1199999999999999,0.3,0.01,0.1199999999999999,0.3,0.0,0.1199999999999999,12
0.3,0.01,0.1299999999999999,0.3,0.01,0.1299999999999999,0.3,0.01,0.1299999999999999,0.3,0.01,0.1299999999999999,13
0.3,0.01,0.1399999999999999,0.3,0.01,0.1399999999999999,0.3,0.01,0.1399999999999999,0.3,0.01,0.1399999999999999,14
0.3,0.0133333333333333,0.15,0.3,0.01,0.15,0.3,0.01,0.15,0.3,0.01,0.15,15
0.3,0.0133333333333333,0.16,0.3,0.01,0.16,0.3,0.01,0.16,0.3,0.01,0.16,16
0.3,0.0166666666666666,0.17,0.3,0.01,0.17,0.3,0.01,0.17,0.3,0.01,0.17,17
0.3,0.02,0.18,0.3,0.0133333333333333,0.18,0.3,0.01,0.18,0.3,0.0133333333333333,0.18,18
0.3,0.02,0.19,0.3,0.0166666666666666,0.19,0.3,0.0166666666666666,0.19,0.3,0.02,0.19,19
0.3,0.0233333333333333,0.2,0.3,0.0166666666666666,0.2,0.3,0.02,0.2,0.3,0.0233333333333333,0.2,20
0.3,0.0233333333333333,0.21,0.3,0.0166666666666666,0.21,0.3,0.02,0.21,0.3,0.0333333333333333,0.21,21
0.3,0.0266666666666666,0.22,0.3,0.0166666666666666,0.22,0.3,0.02,0.22,0.3,0.0433333333333333,0.22,22
0.3,0.0266666666666666,0.23,0.3,0.02,0.23,0.3,0.0266666666666666,0.23,0.3,0.0533333333333333,0.23,23
0.3,0.0333333333333333,0.24,0.3,0.0233333333333333,0.24,0.3,0.03,0.24,0.3,0.0633333333333333,0.24,24
0.3,0.0366666666666666,0.25,0.3,0.0266666666666666,0.25,0.3,0.04,0.25,0.3,0.0733333333333333,0.25,25
0.3,0.0433333333333333,0.26,0.3,0.0266666666666666,0.26,0.3,0.0466666666666666,0.26,0.3,0.0833333333333333,0.26,26
0.3,0.0466666666666666,0.2700000000000001,0.3,0.0266666666666666,0.2700000000000001,0.3,0.0533333333333333,0.2700000000000001,0.3,0.0933333333333333,0.2700000000000001,27
0.3,0.0533333333333333,0.2800000000000001,0.3,0.0333333333333333,0.2800000000000001,0.3,0.06,0.2800000000000001,0.3,0.1033333333333332,0.2800000000000001,28
0.3,0.06,0.2900000000000001,0.3,0.04,0.2900000000000001,0.3,0.07,0.2900000000000001,0.3,0.1133333333333332,0.2900000000000001,29
0.3,0.0666666666666666,0.3000000000000001,0.3,0.0466666666666666,0.3000000000000001,0.3,0.08,0.3000000000000001,0.3,0.1233333333333332,0.3000000000000001,30
0.3,0.0766666666666666,0.3100000000000001,0.3,0.0499999999999999,0.3100000000000001,0.3,0.0866666666666666,0.3100000000000001,0.3,0.1333333333333332,0.3100000000000001,31
0.3,0.0866666666666666,0.3200000000000001,0.3,0.0533333333333333,0.3200000000000001,0.3,0.0966666666666666,0.3200000000000001,0.3,0.1433333333333332,0.3200000000000001,32
0.3,0.0933333333333333,0.3300000000000001,0.3,0.0566666666666666,0.3300000000000001,0.3,0.1066666666666665,0.3300000000000001,0.3,0.1533333333333333,0.3300000000000001,33
0.3,0.1033333333333332,0.3400000000000001,0.3,0.0666666666666666,0.3400000000000001,0.3,0.1166666666666665,0.3400000000000001,0.3,0.1633333333333333,0.3400000000000001,34
0.3,0.1133333333333332,0.3500000000000001,0.3,0.0733333333333333,0.3500000000000001,0.3,0.1266666666666665,0.3500000000000001,0.3,0.1733333333333333,0.3500000000000001,35
0.3,0.1233333333333332,0.3600000000000001,0.3,0.0766666666666666,0.3600000000000001,0.3,0.1366666666666665,0.3600000000000001,0.3,0.1833333333333333,0.3600000000000001,36
0.3,0.1333333333333332,0.3700000000000001,0.3,0.0866666666666666,0.3700000000000001,0.3,0.1466666666666666,0.3700000000000001,0.3,0.1933333333333333,0.3700000000000001,37
0.3,0.1433333333333332,0.3800000000000001,0.3,0.0933333333333332,0.3800000000000001,0.3,0.1566666666666666,0.3800000000000001,0.3,0.2033333333333333,0.3800000000000001,38
0.3,0.1533333333333333,0.3900000000000002,0.3,0.1033333333333332,0.3900000000000002,0.3,0.1666666666666666,0.3900000000000002,0.3,0.2133333333333333,0.3900000000000002,39
0.3,0.1633333333333333,0.4000000000000002,0.3,0.1133333333333332,0.4000000000000002,0.3,0.1766666666666666,0.4000000000000002,0.3,0.2233333333333333,0.4000000000000002,40
0.3,0.1733333333333333,0.4100000000000002,0.3,0.1233333333333332,0.4100000000000002,0.3,0.1866666666666666,0.4100000000000002,0.3,0.2333333333333333,0.4100000000000002,41
0.3,0.1833333333333333,0.4200000000000002,0.3,0.1333333333333332,0.4200000000000002,0.3,0.1966666666666666,0.4200000000000002,0.3,0.2433333333333333,0.4200000000000002,42
0.3,0.1933333333333333,0.4300000000000002,0.3,0.1433333333333332,0.4300000000000002,0.3,0.2066666666666666,0.4300000000000002,0.3,0.2533333333333333,0.4300000000000002,43
0.3,0.2033333333333333,0.4400000000000002,0.3,0.1533333333333333,0.4400000000000002,0.3,0.2166666666666666,0.4400000000000002,0.3,0.2633333333333333,0.4400000000000002,44
0.3,0.2133333333333333,0.4500000000000002,0.3,0.1633333333333333,0.4500000000000002,0.3,0.2266666666666666,0.4500000000000002,0.3,0.2733333333333334,0.4500000000000002,45
0.3,0.2233333333333333,0.4600000000000002,0.3,0.1733333333333333,0.4600000000000002,0.3,0.2366666666666666,0.4600000000000002,0.3,0.2833333333333334,0.4600000000000002,46
0.3,0.2333333333333333,0.4700000000000002,0.3,0.1833333333333333,0.4700000000000002,0.3,0.2466666666666666,0.4700000000000002,0.3,0.2933333333333334,0.4700000000000002,47
0.3,0.2433333333333333,0.4800000000000002,0.3,0.1933333333333333,0.4800000000000002,0.3,0.2566666666666666,0.4800000000000002,0.3,0.3033333333333334,0.4800000000000002,48
0.3,0.2533333333333333,0.4900000000000002,0.3,0.2033333333333333,0.4900000000000002,0.3,0.2666666666666667,0.4900000000000002,0.3,0.3133333333333334,0.4900000000000002,49
0.3,0.2633333333333333,0.5000000000000002,0.3,0.2133333333333333,0.5000000000000002,0.3,0.2766666666666668,0.5000000000000002,0.3,0.3233333333333335,0.5000000000000002,50
0.3,0.2733333333333334,0.5100000000000002,0.3,0.2233333333333333,0.5100000000000002,0.3,0.2866666666666668,0.5100000000000002,0.3,0.3333333333333335,0.5100000000000002,51
0.3,0.2833333333333334,0.5200000000000002,0.3,0.2333333333333333,0.5200000000000002,0.3,0.2966666666666668,0.5200000000000002,0.3,0.3433333333333334,0.5200000000000002,52
0.3,0.2933333333333334,0.5300000000000002,0.3,0.2433333333333333,0.5300000000000002,0.3,0.3066666666666668,0.5300000000000002,0.3,0.3533333333333334,0.5300000000000002,53
0.3,0.3033333333333334,0.5400000000000003,0.3,0.2533333333333333,0.5400000000000003,0.3,0.3166666666666668,0.5400000000000003,0.3,0.3633333333333334,0.5400000000000003,54
0.3,0.3133333333333334,0.5500000000000003,0.3,0.2633333333333333,0.5500000000000003,0.3,0.3266666666666668,0.5500000000000003,0.3,0.3733333333333334,0.5500000000000003,55
0.3,0.3233333333333334,0.5600000000000003,0.3,0.2733333333333334,0.5600000000000003,0.3,0.3366666666666667,0.5600000000000003,0.3,0.3833333333333334,0.5600000000000003,56
0.3,0.3333333333333335,0.5700000000000003,0.3,0.2833333333333334,0.5700000000000003,0.3,0.3466666666666667,0.5700000000000003,0.3,0.3866666666666669,0.5700000000000003,57
0.3,0.3433333333333334,0.5800000000000003,0.3,0.2933333333333334,0.5800000000000003,0.3,0.3566666666666667,0.5800000000000003,0.3,0.3966666666666669,0.5800000000000003,58
0.3,0.3533333333333334,0.5900000000000003,0.3,0.3033333333333334,0.5900000000000003,0.3,0.3666666666666667,0.5900000000000003,0.3,0.3966666666666669,0.5900000000000003,59
0.3,0.3633333333333334,0.6000000000000003,0.3,0.3133333333333334,0.6000000000000003,0.3,0.3766666666666667,0.6000000000000003,0.3,0.4000000000000002,0.6000000000000003,60
0.3,0.3733333333333334,0.6100000000000003,0.3,0.3233333333333334,0.6100000000000003,0.3,0.3866666666666669,0.6100000000000003,0.3,0.4066666666666669,0.6100000000000003,61
0.3,0.3833333333333334,0.6200000000000003,0.3,0.3333333333333334,0.6200000000000003,0.3,0.3966666666666669,0.6200000000000003,0.3,0.4066666666666669,0.6200000000000003,62
0.3,0.3933333333333335,0.6300000000000003,0.3,0.3433333333333334,0.6300000000000003,0.3,0.4066666666666669,0.6300000000000003,0.3,0.4100000000000002,0.6300000000000003,63
0.3,0.4033333333333335,0.6400000000000003,0.3,0.3533333333333334,0.6400000000000003,0.3,0.4166666666666669,0.6400000000000003,0.3,0.4166666666666669,0.6400000000000003,64
0.3,0.4133333333333335,0.6500000000000004,0.3,0.3633333333333334,0.6500000000000004,0.3,0.4266666666666669,0.6500000000000004,0.3,0.4166666666666669,0.6500000000000004,65
0.3,0.4233333333333335,0.6600000000000004,0.3,0.3733333333333334,0.6600000000000004,0.3,0.4366666666666669,0.6600000000000004,0.3,0.4200000000000002,0.6600000000000004,66
0.3,0.4333333333333335,0.6700000000000004,0.3,0.3833333333333334,0.6700000000000004,0.3,0.4466666666666668,0.6700000000000004,0.3,0.4266666666666669,0.6700000000000004,67
0.3,0.4433333333333335,0.6800000000000003,0.3,0.3933333333333335,0.6800000000000003,0.3,0.4566666666666668,0.6800000000000003,0.3,0.4266666666666669,0.6800000000000003,68
0.3,0.4533333333333335,0.6900000000000004,0.3,0.4033333333333335,0.6900000000000004,0.3,0.4666666666666668,0.6900000000000004,0.3,0.4300000000000002,0.6900000000000004,69
0.3,0.4633333333333335,0.7000000000000005,0.3,0.4133333333333335,0.7000000000000005,0.3,0.4766666666666668,0.7000000000000005,0.3,0.4333333333333335,0.7000000000000005,70
0.3,0.4733333333333335,0.7100000000000004,0.3,0.4233333333333335,0.7100000000000004,0.3,0.4866666666666668,0.7100000000000004,0.3,0.4366666666666669,0.7100000000000004,71
0.3,0.4833333333333335,0.7200000000000003,0.3,0.4333333333333335,0.7200000000000003,0.3,0.4966666666666668,0.7200000000000003,0.3,0.4366666666666669,0.7200000000000003,72
0.3,0.4933333333333335,0.7300000000000004,0.3,0.4433333333333335,0.7300000000000004,0.3,0.5066666666666669,0.7300000000000004,0.3,0.4433333333333335,0.7300000000000004,73
0.3,0.5033333333333335,0.7400000000000005,0.3,0.4533333333333335,0.7400000000000005,0.3,0.5166666666666669,0.7400000000000005,0.3,0.4466666666666668,0.7400000000000005,74
0.3,0.5133333333333335,0.7500000000000004,0.3,0.4633333333333335,0.7500000000000004,0.3,0.526666666666667,0.7500000000000004,0.3,0.4466666666666668,0.7500000000000004,75
0.3,0.5233333333333335,0.7600000000000003,0.3,0.4733333333333335,0.7600000000000003,0.3,0.536666666666667,0.7600000000000003,0.3,0.4466666666666668,0.7600000000000003,76
0.3,0.5333333333333335,0.7700000000000005,0.3,0.4833333333333335,0.7700000000000005,0.3,0.546666666666667,0.7700000000000005,0.3,0.4533333333333335,0.7700000000000005,77
0.3,0.5400000000000003,0.7800000000000006,0.3,0.4933333333333335,0.7800000000000006,0.3,0.556666666666667,0.7800000000000006,0.3,0.4533333333333335,0.7800000000000006,78
0.3,0.5500000000000003,0.7900000000000005,0.3,0.5033333333333335,0.7900000000000005,0.3,0.566666666666667,0.7900000000000005,0.3,0.4566666666666668,0.7900000000000005,79
0.3,0.5533333333333336,0.8000000000000004,0.3,0.5133333333333335,0.8000000000000004,0.3,0.576666666666667,0.8000000000000004,0.3,0.4600000000000002,0.8000000000000004,80
0.3,0.5533333333333336,0.8100000000000005,0.3,0.5233333333333335,0.8100000000000005,0.3,0.586666666666667,0.8100000000000005,0.3,0.4633333333333335,0.8100000000000005,81
0.3,0.556666666666667,0.8200000000000006,0.3,0.5333333333333335,0.8200000000000006,0.3,0.596666666666667,0.8200000000000006,0.3,0.4633333333333335,0.8200000000000006,82
0.3,0.5600000000000003,0.8300000000000005,0.3,0.5433333333333336,0.8300000000000005,0.3,0.606666666666667,0.8300000000000005,0.3,0.4666666666666668,0.8300000000000005,83
0.3,0.5600000000000003,0.8400000000000004,0.3,0.5533333333333336,0.8400000000000004,0.3,0.616666666666667,0.8400000000000004,0.3,0.4700000000000002,0.8400000000000004,84
0.3,0.5633333333333336,0.8500000000000005,0.3,0.5633333333333336,0.8500000000000005,0.3,0.626666666666667,0.8500000000000005,0.3,0.4700000000000002,0.8500000000000005,85
0.3,0.5633333333333336,0.8600000000000007,0.3,0.5733333333333336,0.8600000000000007,0.3,0.636666666666667,0.8600000000000007,0.3,0.4733333333333335,0.8600000000000007,86
0.3,0.566666666666667,0.8700000000000006,0.3,0.5833333333333336,0.8700000000000006,0.3,0.6466666666666671,0.8700000000000006,0.3,0.4733333333333335,0.8700000000000006,87
0.3,0.566666666666667,0.8800000000000004,0.3,0.5933333333333336,0.8800000000000004,0.3,0.6533333333333337,0.8800000000000004,0.3,0.4766666666666668,0.8800000000000004,88
0.3,0.5700000000000003,0.8900000000000006,0.3,0.6033333333333336,0.8900000000000006,0.3,0.6533333333333337,0.8900000000000006,0.3,0.4766666666666668,0.8900000000000006,89
0.3,0.5700000000000003,0.9000000000000007,0.3,0.6133333333333336,0.9000000000000007,0.3,0.6633333333333337,0.9000000000000007,0.3,0.4800000000000002,0.9000000000000007,90
0.3,0.5700000000000003,0.9100000000000006,0.3,0.6200000000000003,0.9100000000000006,0.3,0.6633333333333337,0.9100000000000006,0.3,0.4800000000000002,0.9100000000000006,91
0.3,0.5700000000000003,0.9200000000000004,0.3,0.6300000000000003,0.9200000000000004,0.3,0.6700000000000004,0.9200000000000004,0.3,0.4866666666666668,0.9200000000000004,92
0.3,0.5733333333333336,0.9300000000000006,0.3,0.6400000000000003,0.9300000000000006,0.3,0.6733333333333338,0.9300000000000006,0.3,0.4866666666666668,0.9300000000000006,93
0.3,0.5733333333333336,0.9400000000000008,0.3,0.6500000000000004,0.9400000000000008,0.3,0.6766666666666671,0.9400000000000008,0.3,0.4866666666666668,0.9400000000000008,94
0.3,0.5733333333333336,0.9500000000000006,0.3,0.6600000000000004,0.9500000000000006,0.3,0.6800000000000003,0.9500000000000006,0.3,0.4900000000000002,0.9500000000000006,95
0.3,0.5733333333333336,0.9600000000000004,0.3,0.6633333333333337,0.9600000000000004,0.3,0.6800000000000003,0.9600000000000004,0.3,0.4900000000000002,0.9600000000000004,96
0.3,0.576666666666667,0.9700000000000006,0.3,0.666666666666667,0.9700000000000006,0.3,0.6800000000000003,0.9700000000000006,0.3,0.4933333333333335,0.9700000000000006,97
0.3,0.576666666666667,0.9800000000000008,0.3,0.6700000000000004,0.9800000000000008,0.3,0.6833333333333337,0.9800000000000008,0.3,0.4966666666666668,0.9800000000000008,98
0.3,0.576666666666667,0.9900000000000008,0.3,0.6766666666666671,0.9900000000000008,0.3,0.6866666666666671,0.9900000000000008,0.3,0.4966666666666668,0.9900000000000008,99
0.3,0.5800000000000003,1.0000000000000009,0.3,0.6800000000000003,1.0000000000000009,0.3,0.6900000000000004,1.0000000000000009,0.3,0.4966666666666668,1.0000000000000009,100


==> tikz/median_margin.csv <==
epoch,median_margin
1,0.219078
2,0.557809335
3,0.67646425
4,0.750440205
5,0.812663685
6,0.843670665
7,0.86512075
8,0.8871521550000001
9,0.924964645
10,0.949605215
11,0.97019544
12,0.9768363099999999
13,0.99131875
14,1.00162023
15,0.9966886850000001
16,0.996064985
17,1.015432005
18,1.0202114500000001
19,1.029324845
20,1.0316430699999999
21,1.03499856
22,1.03586095
23,1.0350394299999999
24,1.03161701
25,1.030951885
26,1.0367675
27,1.0322125899999999
28,1.02945873
29,1.03945663
30,1.04008109
31,1.04778342
32,1.053079255
33,1.056625795
34,1.06593495
35,1.06664262
36,1.063109035
37,1.071668615
38,1.06514545
39,1.0743014299999998
40,1.070784825
41,1.0837439500000001
42,1.084379135
43,1.07980759
44,1.07823664
45,1.085074275
46,1.0878993499999998
47,1.0805435
48,1.07789174
49,1.077745095
50,1.0794490999999997
51,1.07663404
52,1.066104985
53,1.0236145749999999
54,1.0030712949999998
55,1.0137343699999999
56,1.020112135
57,1.03106694
58,1.0480046600000001
59,1.064745105
60,1.07613914
61,1.06873288
62,1.0825934
63,1.0952634
64,1.08520763
65,1.095615625
66,1.0981809249999999
67,1.1012234749999998
68,1.1082330999999999
69,1.1012641100000002
70,1.1054730149999998
71,1.109620095
72,1.10762275
73,1.10746464
74,1.103072605
75,1.107404985
76,1.11242969
77,1.11478326
78,1.09328264
79,1.0807476
80,1.07400462
81,1.0873899
82,1.091468455
83,1.09634701
84,1.0969446
85,1.10383569
86,1.10387781
87,1.1068409950000002
88,1.100047945
89,1.0994124749999998
90,1.091864485
91,1.073279725
92,1.07597394
93,1.06877971
94,1.08222644
95,1.06219689
96,1.0833378000000002
97,1.088275945
98,1.092334375
99,1.0927715949999999
100,1.0987779500000001

==> tikz/testPKLot.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        width=7.5cm,
        height=4.5cm,
        ymin=0.94,
        ymax=0.98,
        % xticklabel={$\left [ \pgfmathprintnumber\tick, \pgfmathprintnumber\nexttick \right )$},
        ticklabel style = {font=\footnotesize},
        axis x line=bottom,
        axis y line=left,
        % xtick={0,60,120,180,240}
        xtick distance=1,
        %ytick distance=500,
        scaled y ticks=false,
        xlabel=$n$,
        ylabel=Accuracy,
        legend style={nodes={scale=0.7, transform shape}},
        legend style={at={(0.50,0.03)},anchor=south west}
    ]
     \addplot [color=blue,mark=*] table [x=day,y=acccust, col sep=comma]  {tikz/trainCnrTestPklot.csv};
     \addlegendentry{Custom Model};
     % \addplot [color=blue,] table [x=day,y=acccustpre, col sep=comma]  {tikz/trainCnrTestPklot.csv};
     % \addlegendentry{Ground Truth};
     \addplot [color=black] table [x=day,y=accmnv3, col sep=comma]  {tikz/trainCnrTestPklot.csv};
     \addlegendentry{MovileNetV3 Small};
     % \addplot [color=black] table [x=day,y=accmnv3pre, col sep=comma]  {tikz/trainCnrTestPklot.csv};
     % \addlegendentry{Prediction};
    \end{axis}
\end{tikzpicture}

==> tikz/trainCnrTestPklot.csv <==
day,acccust,accmnv3
6,0.9616,0.9665
7,0.9631,0.9684
8,0.9567,0.9683
9,0.9615,0.9709
10,0.9725,0.9699
11,0.9733,0.9709
12,0.9751,0.9709
13,0.9686,0.9715
14,0.9627,0.971

